Essentials of Parallel Graph Analytics

We identify the graph data structure, frontiers, operators, an iterative loop structure, and convergence conditions as essential components of graph analytics systems based on the native-graph approach. Using these essential components, we propose an abstraction that captures all the significant programming models within graph analytics, such as bulk-synchronous, asynchronous, shared-memory, message-passing, and push vs. pull traversals. Finally, we demonstrate the power of our abstraction with an elegant modern C++ implementation of single-source shortest path and its required components.

==> bib/bibmonster/doi.txt <==
10.1145/1274971.1274991
10.1145/321992.322001
10.1109/EMPDP.2001.905055
10.1109/TPDS.2010.61

